Three-body calculation of deuteron-nucleus scattering using microscopic global optical potential

We test microscopic global optical potential in three-body calculations of deuteron-nucleus scattering. We solve Faddeev-type equations for three-body transition operators. We calculate differential cross section and analyzing power for the deuteron elastic scattering and breakup in collisions with ${}^{12}$C, ${}^{16}$O and ${}^{24}$Mg nuclei, and find a reasonable agreement with available experimental data. Comparison with respective predictions using phenomenological optical potentials reveals systematic deviations in particular kinematic regimes.

==> response.txt <==
Dear Editor,

we thank the Referee for comments.

1) Indeed, we had misprints, which are corrected now to 16O and 24Mg.

2) We added sentences in the introduction and conclusions, regarding the off-shell
behaviour of the interaction, that is  probed in the three-body system. 
In the manuscript the additional sentences are in bold:

Introduction:
Whereas the nucleon-nucleus scattering probes only the 
on-shell interaction, the three-body observables depend on the off-shell features as well. An impressive
example can be found in Ref.~\cite{deltuva:16d}, where local and nonlocal potentials perfectly fitting the
two-body data over the whole angular regime  differ significantly in predictions for deuteron induced reactions.

Conclusions:
Since the three-body observables probe  the off-shell features of the two-body interaction,
not accessible in the nucleon-nucleus scattering,
this may indicate particular off-shell behavior of the considered MGOP.


Sincerely, A. Deltuva

